BreakingBED -- Breaking Binary and Efficient Deep Neural Networks by Adversarial Attacks

Deploying convolutional neural networks (CNNs) for embedded applications presents many challenges in balancing resource-efficiency and task-related accuracy. These two aspects have been well-researched in the field of CNN compression. In real-world applications, a third important aspect comes into play, namely the robustness of the CNN. In this paper, we thoroughly study the robustness of uncompressed, distilled, pruned and binarized neural networks against white-box and black-box adversarial attacks (FGSM, PGD, C&W, DeepFool, LocalSearch and GenAttack). These new insights facilitate defensive training schemes or reactive filtering methods, where the attack is detected and the input is discarded and/or cleaned. Experimental results are shown for distilled CNNs, agent-based state-of-the-art pruned models, and binarized neural networks (BNNs) such as XNOR-Net and ABC-Net, trained on CIFAR-10 and ImageNet datasets. We present evaluation methods to simplify the comparison between CNNs under different attack schemes using loss/accuracy levels, stress-strain graphs, box-plots and class activation mapping (CAM). Our analysis reveals susceptible behavior of uncompressed and pruned CNNs against all kinds of attacks. The distilled models exhibit their strength against all white box attacks with an exception of C&W. Furthermore, binary neural networks exhibit resilient behavior compared to their baselines and other compressed variants.

==> img/data_mining/blackbox_data/ResNet56_blackbox_final.csv <==
comp,Factor1,Factor2
0.3,1.147,2.671
0.4,1.134,2.661
0,2.558,2.204
0.5,1.241,2.652
0.3,1.044,1.857
0.6,1.203,2.643
0.1,2.519,2.206
0.3,1.009,1.584
0.4,1.022,1.836
0,2.447,1.380
0.5,1.130,1.828
0,2.412,1.108
0.5,1.093,1.554
0.4,0.983,1.559
0.1,2.404,1.377
0.6,1.080,1.806
0.3,0.920,1.018
0.3,0.918,1.016
0.3,0.870,0.612
0.6,1.044,1.533
0.2,2.561,2.126
0.1,2.350,1.083
0,2.311,0.527
0.5,0.991,0.972
0.4,0.879,0.975
0,2.255,0.115
0.5,0.986,0.966
0,2.302,0.517
0.5,0.937,0.562
0.4,0.876,0.971
0.4,0.824,0.564
0.3,0.794,0.263
0.1,2.210,0.110
0.6,0.935,0.942
0.2,2.421,1.268
0.1,2.237,0.489
0.6,0.917,0.921
0.6,0.869,0.518
0.1,2.227,0.477
0.3,0.749,0.124
0.3,0.774,0.384
0,2.154,-0.263
0.4,0.728,0.192
0.2,2.351,0.955
0.5,0.836,0.184
0.4,0.695,0.066
0,2.118,-0.392
0.5,0.800,0.056
0.1,2.096,-0.283
0.6,0.770,0.142
0.4,0.707,0.312
0.5,0.815,0.304
0,2.131,-0.146
0.2,2.190,-0.042
0.6,0.736,0.016
0.3,0.645,-0.172
0.2,2.221,0.341
0.3,0.638,-0.179
0.6,0.753,0.267
0.1,2.025,-0.453
0.2,2.201,0.317
0.3,0.641,-0.002
0.1,2.020,-0.227
0.4,0.569,-0.254
0.5,0.677,-0.261
0,1.993,-0.711
0.4,0.563,-0.261
0.2,2.071,-0.442
0.5,0.666,-0.274
0,1.981,-0.725
0.4,0.569,-0.080
0.5,0.670,-0.096
0,1.986,-0.546
0.6,0.611,-0.303
0.1,1.915,-0.754
0.6,0.594,-0.323
0.6,0.618,-0.122
0.1,1.903,-0.595
0.1,1.878,-0.797
0.2,1.979,-0.635
0.3,0.430,-0.594
0.2,1.969,-0.415
0.2,1.892,-0.910
0.3,0.397,-0.518
0.4,0.356,-0.676
0,1.769,-1.146
0.2,1.858,-0.776
0.2,1.829,-0.984
0.5,0.435,-0.717
0.6,0.395,-0.728
0.3,0.310,-0.821
0.5,0.427,-0.610
0.4,0.308,-0.615
0,1.725,-1.081
0.6,0.372,-0.639
0.4,0.249,-0.886
0,1.661,-1.358
0.1,1.640,-1.247
0.5,0.337,-0.917
0.6,0.296,-0.930
0.1,1.600,-1.179
0.1,1.551,-1.439
0.2,1.609,-1.413
0.2,1.572,-1.544
0.2,1.576,-1.335
0.3,0.026,-1.238
0.4,-0.027,-1.295
0.6,0.046,-1.308
0.5,0.070,-1.315
0,1.384,-1.767
0.8,-2.357,2.519
0.7,-2.799,2.695
0.1,1.259,-1.865
0.7,-2.914,1.866
0.8,-2.479,1.682
0.8,-2.590,0.858
0.7,-3.033,1.034
0.2,1.292,-1.955
0.8,-2.675,0.411
0.8,-2.725,0.006
0.7,-3.118,0.587
0.7,-3.166,0.183
0.8,-2.725,0.093
0.7,-3.171,0.265
0.7,-3.034,1.495
0.8,-2.782,-0.234
0.7,-3.227,-0.061
0.7,-3.117,0.935
0.9,-1.252,1.866
0.8,-2.847,-0.570
0.7,-3.199,0.377
0.9,-1.364,1.041
1,-0.608,1.600
0.7,-3.296,-0.402
1,-0.718,0.776
0.8,-2.659,1.240
0.7,-3.290,-0.192
0.7,-3.262,0.072
0.8,-2.731,0.694
0.9,-1.492,0.198
0.7,-3.293,-0.137
1,-0.839,-0.059
0.8,-2.811,0.137
0.9,-1.556,-0.224
0.7,-3.333,-0.358
0.9,-1.602,-0.538
0.8,-2.865,-0.157
0.8,-2.902,-0.431
0.9,-1.630,-0.658
0.8,-2.900,-0.371
1,-0.923,-0.504
0.7,-3.388,-0.596
1,-0.976,-0.913
0.9,-1.669,-0.877
1,-0.970,-0.819
0.8,-2.943,-0.596
1,-1.031,-1.150
0.8,-2.992,-0.826
0.9,-1.739,-1.219
1,-1.107,-1.500
0.9,-1.558,0.584
0.9,-1.631,0.035
0.9,-1.712,-0.522
1,-0.938,0.289
0.9,-1.767,-0.817
0.9,-1.803,-1.090
1,-1.013,-0.261
0.9,-1.798,-1.027
1,-1.089,-0.813
0.9,-1.844,-1.254
1,-1.171,-1.371
1,-1.143,-1.107
1,-1.172,-1.315
0.9,-1.894,-1.486
1,-1.209,-1.531
1,-1.253,-1.757
0.1,2.508,2.082
0.3,1.125,2.534
0.4,1.110,2.522
0.3,1.024,1.759
0.1,2.402,1.301
0.4,1.001,1.737
0.2,2.566,2.020
0.6,1.161,2.483
0,2.507,2.033
0.5,1.185,2.476
0.6,1.048,1.694
0.3,0.892,0.947
0,2.392,1.242
0.2,2.441,1.217
0.5,1.061,1.674
0.1,2.254,0.471
0.4,0.859,0.914
0.6,0.897,0.860
0,2.235,0.401
0.5,0.898,0.826
0.2,2.248,0.335
0.3,0.597,-0.055
0.3,0.646,0.660
0.4,0.541,-0.114
0.2,1.989,-0.625
0.6,0.573,-0.175
0.4,0.581,0.590
0.2,2.055,0.110
0.1,1.880,-0.623
0.1,1.968,0.138
0.8,-1.841,3.008
0,1.907,-0.639
0.6,0.637,0.557
0.5,0.571,-0.212
0.3,0.515,0.179
0.5,0.651,0.539
0,1.940,0.057
0.8,-2.101,1.389
0.4,0.439,0.097
0.9,-0.693,2.406
0.1,1.826,-0.356
0.6,0.507,0.077
0.8,-2.038,2.120
0.2,1.894,-0.407
0.8,-2.225,0.586
0.5,0.514,0.051
1,-0.066,2.119
0,1.806,-0.428
0.7,-2.448,2.992
0.3,0.315,-0.383
0.9,-0.873,1.538
1,-0.230,1.270
0.4,0.265,-0.435
0.8,-2.286,0.844
0.1,1.640,-0.902
0.6,0.310,-0.482
0.7,-2.620,2.134
0.8,-2.392,0.228
0.8,-2.292,1.167
0.5,0.319,-0.506
0.2,1.679,-0.986
0,1.626,-0.965
0.9,-1.092,0.625
0.7,-2.781,1.289
0.9,-1.114,0.599
0.6,0.212,-0.595
0.7,-2.810,1.255
1,-0.467,0.336
0.7,-2.901,0.490
1,-0.468,0.335
0.3,0.135,-0.592
0.9,-1.246,-0.212
0.2,1.572,-1.110
0.1,1.489,-1.078
0.5,0.192,-0.653
0.7,-2.903,0.818
0.8,-2.527,0.235
0.4,0.063,-0.671
0.9,-1.252,0.109
0.7,-3.002,0.209
0.3,0.016,-1.060
0,1.462,-1.156
1,-0.647,-0.532
0.6,0.087,-0.905
0.8,-2.605,-0.185
0.3,0.018,-0.892
1,-0.628,-0.180
0.1,1.372,-1.379
0.4,-0.046,-1.127
0.2,1.449,-1.418
0.5,0.075,-0.954
0.1,1.338,-1.582
0.6,0.015,-1.154
0.4,-0.041,-0.956
0.9,-1.392,-0.546
0.7,-3.050,0.317
0.5,0.039,-1.160
0,1.334,-1.634
0.8,-2.654,0.087
0.7,-3.138,-0.114
0,1.337,-1.467
0.7,-3.098,0.262
0.2,1.360,-1.685
1,-0.782,-0.853
0.3,-0.109,-1.204
0.6,-0.062,-1.243
0.9,-1.451,-0.451
0.1,1.242,-1.694
0.4,-0.155,-1.254
0.5,-0.054,-1.269
0.2,1.308,-1.746
1,-0.818,-0.731
1,-0.826,-0.739
0.9,-1.501,-0.509
0.8,-2.810,-0.424
0.9,-1.571,-0.919
0,1.203,-1.787
0.7,-3.263,-0.259
1,-0.932,-1.193
0.8,-2.866,-0.652
0.7,-3.305,-0.472
0.3,-0.267,-1.553
0.4,-0.315,-1.604
0.1,1.077,-2.050
0.6,-0.249,-1.625
0.2,1.142,-2.104
0.5,-0.228,-1.636
0,1.041,-2.140
0.9,-1.712,-1.083
1,-1.051,-1.331
0.9,-1.773,-1.318
1,-1.129,-1.586


==> img/data_mining/blackbox_data/loadings.csv <==
-2.003,-2.365,Attack acc
0,0,
2.7107,-0.6238,Size
0,0,
2.571,-0.992,NCC
0,0,
2.632,-1.004,Acc
0,0,
0.4075,4.045,Norm AAS
0,0,


==> img/data_mining/whitebox_data/ResNet56_white_final.csv <==
comp,factor1,factor2
0.8,-2.615,1.412
0.7,-3.102,1.325
0.8,-2.572,0.141
0.3,0.271,1.439
0.4,0.267,1.388
0.9,-1.203,1.291
0.6,0.350,1.343
0,1.836,1.392
0.5,0.385,1.305
1,-0.458,1.269
0.7,-3.044,-0.107
0.1,1.808,1.319
0.3,0.320,0.107
0.8,-2.539,-0.471
0.9,-1.153,-0.057
0.4,0.332,-0.387
0.4,0.322,-0.006
0.6,0.408,-0.081
1,-0.403,-0.122
0,1.893,-0.028
0.2,1.921,1.107
0.5,0.442,-0.117
0.3,0.357,-0.553
0.9,-1.123,-0.637
1,-0.372,-0.729
0.4,0.371,-1.046
0,1.932,-0.710
0.6,0.447,-0.769
0.8,-2.483,-1.314
0.5,0.480,-0.792
0.7,-2.979,-1.061
0.1,1.910,-0.839
0.3,0.400,-1.256
0.9,-1.076,-1.382
0.2,2.000,-0.543
1,-0.328,-1.433
0.6,0.485,-1.410
0.5,0.516,-1.416
0,1.971,-1.367
0.1,1.946,-1.465
0.2,2.031,-1.138
0.7,-2.916,-1.975
0.2,2.060,-1.692
0.1,1.875,-0.197
0,1.831,0.360
0.6,0.348,0.292
0.5,0.380,0.280
0.6,0.348,0.301
0,1.834,0.352
1,-0.460,0.213
0.5,0.382,0.274
0,1.837,0.295
0.9,-1.198,0.165
0.6,0.347,0.501
0.6,0.355,0.207
0.9,-1.197,0.166
1,-0.456,0.191
0,1.834,0.539
0.5,0.389,0.184
0,1.843,0.246
0.6,0.358,0.185
0.5,0.382,0.462
0.9,-1.201,0.396
1,-0.451,0.117
0.9,-1.191,0.086
0.8,-2.579,-0.028
0.6,0.322,1.603
1,-0.457,0.393
0.8,-2.577,-0.062
0,1.808,1.649
0.5,0.394,0.138
0.9,-1.229,1.527
0.5,0.356,1.569
0.6,0.286,3.029
0,1.847,0.275
0,1.851,0.153
0.6,0.366,0.100
1,-0.446,0.067
1,-0.485,1.518
0.9,-1.265,2.954
0.6,0.363,0.209
0.6,0.366,0.091
0.8,-2.573,-0.111
0.9,-1.186,0.035
0,1.851,0.149
0.8,-2.580,0.178
0,1.773,3.066
0.5,0.395,0.198
0.9,-1.188,0.134
0.9,-1.185,0.017
0.5,0.320,2.995
0.7,-3.062,-0.161
1,-0.523,2.958
0.8,-2.610,1.327
1,-0.443,0.026
1,-0.446,0.143
0.6,0.368,0.121
0.8,-2.649,2.784
0.5,0.401,0.058
0,1.853,0.175
0.5,0.401,0.062
0.9,-1.198,0.579
0,1.839,0.699
0.7,-3.067,0.085
1,-0.442,0.022
0.9,-1.183,0.045
0.6,0.355,0.634
0.9,-1.213,1.155
0.8,-2.569,-0.141
0.6,0.369,0.103
0.4,0.252,1.510
1,-0.456,0.591
0.9,-1.182,0.009
0.8,-2.584,0.427
0.9,-1.181,-0.015
0.9,-1.197,0.563
0.4,0.213,2.969
0.5,0.401,0.097
0.5,0.387,0.623
0.6,0.363,0.332
0,1.824,1.267
0.6,0.340,1.209
0.9,-1.189,0.269
0.9,-1.181,-0.018
0.6,0.355,0.623
1,-0.448,0.294
0.8,-2.569,-0.133
0.9,-1.182,0.034
1,-0.472,1.171
0.5,0.401,0.094
0.8,-2.600,1.007
1,-0.442,0.058
0.7,-3.061,-0.109
1,-0.456,0.584
0.3,0.271,1.201
0.4,0.261,1.208
0.8,-2.569,-0.107
0.1,1.743,3.013
0.1,1.783,1.550
0.5,0.387,0.617
0.8,-2.576,0.126
0.8,-2.569,-0.108
0.4,0.285,0.329
0.8,-2.583,0.418
0.2,1.835,3.023
0.7,-3.097,1.233
0,1.841,0.675
0.3,0.287,0.613
0.3,0.302,0.057
0.1,1.822,0.114
0.6,0.371,0.060
0.7,-3.089,0.939
1,-0.441,0.052
0.4,0.291,0.092
0.3,0.224,2.952
0.8,-2.570,-0.053
0.4,0.291,0.092
0.4,0.277,0.618
0.7,-3.136,2.692
1,-0.440,0.021
0.4,0.292,0.061
0.9,-1.180,-0.034
0.2,1.875,1.556
0.6,0.372,0.034
1,-0.439,-0.005
0.5,0.403,0.054
0.4,0.278,0.615
0.7,-3.073,0.349
0.3,0.264,1.485
0.4,0.293,0.058
0.1,1.808,0.664
0.3,0.287,0.607
0.5,0.396,0.316
0,1.857,0.088
0.4,0.286,0.320
0.7,-3.058,-0.179
0,1.849,0.375
0,1.856,0.140
0.5,0.372,1.192
0.4,0.294,0.030
0.1,1.816,0.370
0.8,-2.567,-0.171
0.1,1.822,0.136
0.3,0.302,0.078
0.8,-2.567,-0.171
0.1,1.824,0.079
0.7,-3.064,0.053
0.8,-2.567,-0.177
0.7,-3.072,0.344
0,1.857,0.108
0.1,1.808,0.658
0.5,0.404,0.024
0.1,1.793,1.242
0.7,-3.056,-0.238
0.7,-3.058,-0.186
0.1,1.816,0.364
0.2,1.900,0.668
0.7,-3.057,-0.216
0.3,0.296,0.305
0.8,-2.566,-0.185
0.4,0.291,0.135
1,-0.438,-0.024
0.4,0.294,0.022
0.1,1.823,0.124
0.2,1.885,1.247
0.2,1.901,0.662
0.3,0.305,0.011
0.3,0.297,0.300
0.1,1.824,0.094
0.4,0.294,0.026
0.2,1.913,0.193
0.3,0.305,0.012
0.6,0.374,0.010
0.2,1.909,0.366
0.3,0.305,0.010
0.3,0.304,0.033
0.3,0.305,0.015
0.2,1.909,0.364
0,1.859,0.064
0.7,-3.055,-0.258
0.2,1.916,0.127
0.3,0.302,0.116
0.1,1.823,0.173
0.3,0.304,0.055
0.2,1.917,0.077
0.2,1.917,0.094
0.7,-3.054,-0.257
0.1,1.826,0.064
0.4,0.296,0.006
0.4,0.296,-0.002
0.2,1.917,0.115
0.5,0.407,-0.009
0.7,-3.054,-0.259
0.2,1.918,0.084
0.2,1.919,0.053
0.4,0.297,-0.011
0.1,1.828,0.039
0.2,1.919,0.051
0.3,0.308,-0.028
0.1,1.828,0.029
0.2,1.920,0.045
0.1,1.828,0.031
0.3,0.308,-0.033
0.2,1.923,0.011
0.2,1.923,0.006
0.4,0.303,-0.072
0.3,0.313,-0.079
0.2,1.925,-0.015
0.1,1.834,-0.032
0.1,1.834,-0.036
0.7,-3.045,-0.361
0.7,-3.044,-0.365
0.7,-3.043,-0.385
0.8,-2.545,-0.405
0.9,-1.152,-0.325
0.6,0.400,-0.267
1,-0.411,-0.307
0.3,0.332,-0.286
0.5,0.434,-0.296
0,1.888,-0.243
0.4,0.325,-0.310
0.2,1.949,-0.263
0.7,-3.022,-0.606
0.1,1.865,-0.354
0.2,1.858,1.739
0,1.801,1.730
0.2,1.885,0.748
0,1.828,0.740
0.1,1.794,0.733
0.4,0.237,1.670
0.1,1.767,1.720
0.3,0.274,0.675
0.3,0.247,1.663
0.4,0.264,0.680
0,1.842,0.235
0.4,0.278,0.179
0.6,0.317,1.655
0.6,0.344,0.666
0.5,0.349,1.650
0.5,0.376,0.662
1,-0.493,1.605
1,-0.466,0.615
0.6,0.359,0.156
0.9,-1.233,1.573
0.9,-1.206,0.584
0.5,0.391,0.146
0.1,1.811,0.199
0.3,0.291,0.141
1,-0.451,0.105
0.9,-1.191,0.072
0.2,1.910,0.131
0.8,-2.611,1.342
0.8,-2.583,0.335
0.8,-2.563,-0.219
0.7,-3.092,1.189
0.7,-3.052,0.054
0.7,-2.992,-0.933
0.9,-1.055,-1.648
1,-0.313,-1.632
0.8,-2.440,-1.809
0.5,0.543,-1.738
0.6,0.512,-1.742
0.4,0.433,-1.741
0,1.998,-1.701
0.1,1.971,-1.775
0.3,0.451,-1.832
0.2,2.080,-1.945
0.7,-2.871,-2.491
0.8,-2.652,2.235
0.3,0.218,2.431
0.8,-2.638,1.728
0.9,-1.265,2.370
1,-0.524,2.396
0.4,0.208,2.436
0,1.772,2.490
0.6,0.288,2.429
0.3,0.232,1.920
0.5,0.319,2.426
0.9,-1.250,1.852
0.4,0.223,1.918
1,-0.509,1.877
0.8,-2.616,0.951
0,1.788,1.967
0.8,-2.623,1.203
0.6,0.303,1.904
0.3,0.255,1.139
0.5,0.335,1.897
0.7,-3.138,2.133
0.4,0.247,1.130
0.3,0.250,1.370
0,1.811,1.174
0.6,0.327,1.110
0.9,-1.224,1.045
0.9,-1.231,1.295
0.5,0.360,1.099
1,-0.483,1.061
0.4,0.243,1.353
1,-0.490,1.309
0.8,-2.603,0.635
0,1.808,1.390
0.3,0.268,0.821
0.6,0.324,1.323
0.5,0.357,1.307
0.4,0.261,0.797
0.7,-3.115,1.531
0,1.827,0.826
0.6,0.343,0.763
0.5,0.376,0.749
0.9,-1.207,0.680
0.8,-2.593,0.530
1,-0.465,0.691
0.3,0.291,0.395
0.3,0.295,0.269
0.3,0.284,0.646
0.8,-2.576,0.169
0.4,0.290,0.216
0.9,-1.191,0.512
0.4,0.289,0.321
0,1.856,0.247
0.6,0.372,0.184
0.5,0.404,0.178
0.4,0.284,0.558
0.6,0.371,0.290
1,-0.448,0.505
0,1.856,0.345
0.7,-3.078,0.780
0.5,0.404,0.265
0,1.851,0.577
0.6,0.366,0.516
0.8,-2.562,-0.069
0.5,0.401,0.480
0.9,-1.175,0.162
1,-0.432,0.159
0.3,0.319,-0.075
0.1,1.786,1.989
0.7,-3.058,0.387
0.9,-1.163,-0.054
1,-0.422,-0.037
0.1,1.805,1.421
0.4,0.317,-0.158
0.6,0.397,-0.164
0.5,0.429,-0.175
0,1.884,-0.130
0.8,-2.530,-0.501
0.1,1.834,0.756
0.3,0.342,-0.320
0.2,1.900,1.759
0.7,-3.024,-0.156
0.8,-2.520,-0.609
0.9,-1.131,-0.482
1,-0.390,-0.463
0.3,0.356,-0.561
0.2,1.924,1.147
0.4,0.343,-0.433
0.6,0.423,-0.447
0.5,0.455,-0.454
0,1.910,-0.406
0.7,-3.014,-0.260
0.4,0.354,-0.642
0.5,0.465,-0.650
0.6,0.434,-0.651
0,1.922,-0.622
0.9,-1.117,-0.633
0.2,1.953,0.475
1,-0.374,-0.639
0.1,1.878,-0.069
0.8,-2.487,-1.045
0.7,-2.981,-0.792
0.9,-1.089,-1.024
1,-0.347,-1.007
0.2,2.000,-0.379
0.7,-2.960,-1.099
0.3,0.410,-1.221
0.5,0.514,-1.261
0.2,2.002,-0.222
0.6,0.487,-1.300
0.4,0.408,-1.302
0,1.974,-1.272
0.1,1.917,-0.302
0.1,1.931,-0.813
0.7,-2.938,-1.433
0.1,1.930,-0.618
0.2,2.029,-0.871
0.7,-2.934,-1.469
0.8,-2.434,-1.691
0.1,1.954,-1.232
1,-0.295,-1.649
0.9,-1.036,-1.675
0.2,2.041,-0.814
0.7,-2.913,-1.783
0.2,2.057,-1.345
0.5,0.561,-1.849
0.6,0.532,-1.869
0.3,0.463,-1.876
0.4,0.458,-1.920
0,2.022,-1.865
0.7,-2.890,-2.120
0.5,0.578,-2.046
0.6,0.549,-2.064
0.1,1.993,-1.737
0.8,-2.391,-2.243
0.1,1.986,-1.485
0.3,0.481,-2.082
0.2,2.079,-1.494
0.1,1.991,-1.632
0.2,2.084,-1.631
0.1,2.000,-1.907
0.4,0.475,-2.111
0.2,2.089,-1.779
0,2.040,-2.074
0.8,-2.381,-2.366
0.7,-2.870,-2.420
0.2,2.100,-1.980
0.7,-2.866,-2.477
0.5,0.595,-2.246
0.8,-2.374,-2.462
0.6,0.566,-2.266
0.3,0.498,-2.280
0.9,-0.986,-2.292
0.7,-2.861,-2.545
1,-0.245,-2.274
0.7,-2.858,-2.594
0.4,0.492,-2.310
0,2.057,-2.268
0.8,-2.365,-2.574
1,-0.235,-2.391
0.9,-0.976,-2.419
0.5,0.613,-2.451
0.6,0.582,-2.456
0.3,0.514,-2.467
0.9,-0.967,-2.529
0.4,0.507,-2.494
1,-0.226,-2.510
0,2.072,-2.444
0.9,-0.960,-2.621
1,-0.218,-2.611
0.1,2.047,-2.494
0.1,2.049,-2.545
0.1,2.048,-2.520
0.1,2.049,-2.571
0.2,2.141,-2.506
0.2,2.142,-2.532
0.2,2.142,-2.557
0.2,2.143,-2.585


==> img/data_mining/whitebox_data/loadings.csv <==
0.27961568,-2.95887969,Attack acc
0,0,
2.5036876,-0.07592863,Size
0,0,
2.5104,0.062721,NCC
0,0,
2.28758,0.2892,Acc
0,0,
-0.0805,2.9719,Norm AAS
0,0,

